Tactic Learning and Proving for the Coq Proof Assistant

We present a system that utilizes machine learning for tactic proof search in the Coq Proof Assistant. In a similar vein as the TacticToe project for HOL4, our system predicts appropriate tactics and finds proofs in the form of tactic scripts. To do this, it learns from previous tactic scripts and how they are applied to proof states. The performance of the system is evaluated on the Coq Standard Library. Currently, our predictor can identify the correct tactic to be applied to a proof state 23.4% of the time. Our proof searcher can fully automatically prove 39.3% of the lemmas. When combined with the CoqHammer system, the two systems together prove 56.7% of the library's lemmas.

==> data/original-lengths.txt <==
x,y
1,1766
2,1084
3,1135
4,908
5,649
6,490
7,421
8,365
9,323
10,260
11,268
12,218
13,196
14,168
15,152
16,138
17,120
18,104
19,94
20,87
21,86
22,75
23,78
24,76
25,78
26,58
27,51
28,37
29,48
30,42
31,29
32,34
33,31
34,26
35,28
36,18
37,32
38,21
39,17
40,20
41,29
42,16
43,11
44,11
45,21
46,16
47,11
48,11
49,13
50,11
51,18
52,10
53,16
54,4
55,12
56,7
57,7
58,5
59,5
60,12
61,8
62,16
63,6
64,3
65,11
66,7
67,10
68,3
69,5
70,4
71,2
72,6
73,7
74,7
75,7
76,4
77,6
78,6
79,8
80,7
81,2
82,3
83,1
84,1
85,7
86,1
87,7
88,1
89,2
90,1
91,2
92,2
93,4
94,3
95,1
96,3
98,3
99,3
100,1
101,2
102,3
103,3
106,2
107,2
108,1
109,1
110,2
111,1
113,3
114,2
115,2
116,1
117,1
118,1
120,1
121,4
122,2
123,1
125,1
126,2
128,1
129,2
130,3
131,1
132,1
133,2
134,1
136,2
138,1
140,1
143,1
146,2
147,1
148,1
149,1
150,2
151,1
153,1
154,1
155,1
156,1
157,1
161,1
163,2
164,1
165,1
166,2
169,1
174,2
176,1
178,1
180,1
187,2
190,1
192,2
193,1
194,2
195,1
199,1
202,1
203,2
204,2
207,1
226,1
231,1
234,1
235,1
236,1
244,1
245,1
246,1
257,7
258,2
259,2
262,1
265,1
267,2
275,1
288,1
293,1
300,1
303,1
311,1
312,1
314,1
316,1
331,1
357,1
367,1
389,1
414,1
435,1
439,1
441,1
471,1
474,1
486,1
487,1
492,1
513,3
514,1
521,1
753,1
772,1
1121,1
1539,1


==> data/proof-lengths.txt <==
x,y
1,1054
2,558
3,474
4,393
5,271
6,201
7,100
8,82
9,46
10,41
11,15
12,15
13,8
14,5
15,2
16,2
17,3
19,1

